Hierarchical regularization networks for sparsification based learning on noisy datasets

We propose a hierarchical learning strategy aimed at generating sparse representations and associated models for large noisy datasets. The hierarchy follows from approximation spaces identified at successively finer scales. For promoting model generalization at each scale, we also introduce a novel, projection based penalty operator across multiple dimension, using permutation operators for incorporating proximity and ordering information. The paper presents a detailed analysis of approximation properties in the reconstruction Reproducing Kernel Hilbert Spaces (RKHS) with emphasis on optimality and consistency of predictions and behavior of error functionals associated with the produced sparse representations. Results show the performance of the approach as a data reduction and modeling strategy on both synthetic (univariate and multivariate) and real datasets (time series). The sparse model for the test datasets, generated by the presented approach, is also shown to efficiently reconstruct the underlying process and preserve generalizability.

==> README-MCOM-OVERLEAF.TXT <==
%-----------------------------------------------------------------------------
% Beginning of README-MCOM-OVERLEAF.TXT
%-----------------------------------------------------------------------------

                    AMERICAN MATHEMATICAL SOCIETY
                          201 Charles Street
                   Providence, RI  02904-2294  USA

This version of the README file has been adapted for use of the AMS templates
on Overleaf (https://www.overleaf.com) or a similar online LaTeX editor.

AMS JOURNAL STYLE PACKAGE
-------------------------

This package contains files to help authors use AMS-LaTeX to prepare a
journal article for publication at the AMS.  We assume that you are using
Overleaf (https://www.overleaf.com) or a similar online LaTeX editor.

We also assume that you are familiar with LaTeX and AMS-LaTeX document
structuring commands such as \section, \footnote, \newtheorem, etc., and
with the techniques for inputting math expressions.

1) This package contains the following files.

general files

    README-MCOM-OVERLEAF.TXT         overview of journal package (this file)

journal-specific files

    mcom-l.cls         document class file
    mcom-l-template.tex  template file
    mcom_sample.tex     journal sample article

2) Start your article by renaming the template file mcom-l-template.tex to
<uniquename>.tex via the Overleaf Project Menu, using a distinct name 
(perhaps your last name) in place of <uniquename>.

Fill in the top matter (title, author(s), etc.) following the instructions
that appear as comments in the file.  Input the text of the article
between \begin{document} and \end{document}.

3) More detailed instructions are given in the files instr-l.pdf and
handbk.pdf.  These manuals are also available via the web from
     ftp://ftp.ams.org/pub/author-info/documentation/amslatex/instr-l.pdf
and  ftp://ftp.ams.org/pub/author-info/documentation/handbk.pdf
respectively.  The handbook includes a checklist to be consulted, before
keyboarding your manuscript, in order to avoid the most common problems,
and detailed instructions for submitting your files to the AMS.

4) If your article will contain graphics, print out, or view on screen,
the file creating-graphics.pdf and read it.  This file contains general
and specific guidelines for preparation of graphics (line art,
photographs, and other forms of illustrations) in a manner that will
ensure their accurate reproduction in print and on-line.

5) To view the sample article, choose 'Set as Main File' for
mcom_sample.tex in the Overleaf Project Menu.

Do NOT use the sample article as a "starter" for your article.  Use
the template file instead.  The sample article should be used only for
your reference.

To return to your article, choose 'Set as Main File' for <uniquename>.tex.
This will compile the project using this file instead of the sample file.

6) Various technical and administrative information can be found in the
AMS Author FAQ:
    http://www.ams.org/authors/author-faq.html
This document contains information on various topics that have been the
subject of questions to our Technical Support Group, as well as links
to other useful web pages, including the page with instructions for
submitting files when your article is ready.


Should you have any technical questions that aren't answered by the FAQ,
please contact our Technical Support Group.  The most effective method
is to send electronic mail to tech-support@ams.org, including a concise
statement of the problem, along with (if appropriate) a brief file that
illustrates the problem and the log of your attempt to LaTeX the file.
If e-mail is not an option, you can call 800-321-4AMS (800-321-4267,
in the U.S. or Canada) or 401-455-4	080, or write to Technical Support,
Publications Technical Group, AMS, 201 Charles Street, Providence,
RI 02904-2294.

[2016/01/06, readme-mcom-overleaf.txt]
%-----------------------------------------------------------------------------
% End of README-MCOM-OVERLEAF.TXT
%-----------------------------------------------------------------------------

